Variability of QSOs with variable regions in broad absorption troughs from the Sloan Digital Sky Survey

The variability of broad absorption lines is investigated for a sample of 188 broad-absorption-line (BAL) quasars (QSOs) ($z > 1.7$) with at least two-epoch observations from the Sloan Digital Sky Survey Data Release 7 (SDSS DR7), covering a time-scale of about 0.001 -- 3 years in the rest frame. Considering only the longest time-scale between epochs for each QSO, 73 variable regions in the \civ BAL troughs are detected for 43 BAL QSOs. The proportion of BAL QSOs showing variable regions increases with longer time-interval than about 1 year in the rest frame. The velocity width of variable regions is narrow compared to the BAL-trough outflow velocity. For 43 BAL QSOs with variable regions, it is found that there is a medium strong correlation between the variation of the continuum luminosity at 1500 \AA\ and the variation of the spectral index. With respect to the total 188 QSOs, larger proportion of BAL QSOs with variable regions appears bluer during their brighter phases, which implies that the origin of BAL variable regions is related to the central accretion process. For 43 BAL QSOs with variable regions, it is possible that there is a negative medium strong correlation between the absolute variation of the equivalent width and the \mgii-based black hole mass, and a medium strong correlation between the maximum outflow velocity of variable regions and the Eddington ratio. These results imply the connection between the BAL-trough variation and the central accretion process.

==> readme.txt <==
Title: Variability of QSOs with variable regions in broad absorption troughs from the Sloan Digital Sky Survey
Authors: Zhi-Cheng He, Wei-Hao Bian, Xiao-Lei Jiang & Xue Ge

13 files:
BAL-v3-bian.tex
f1a.eps
f1b.eps
f2.eps
f3.eps
f4a.eps
f4b.eps
f5.eps
f6.eps
f7a.eps
f7b.eps
f8.eps
f9.eps
